Unified properties of supermassive black hole winds in radio-quiet and radio-loud AGN

Powerful supermassive black hole (SMBH) winds in the form of ultra-fast outflows (UFOs) are detected in the X-ray spectra of several active galactic nuclei (AGN) seemingly independently of their radio classification between radio quiet (RQ) and radio loud (RL). In this work we explore the physical parameters of SMBH winds through a uniform analysis of a sample of X-ray bright RQ and RL AGN. We explored several correlations between different wind parameters and with respect to the AGN bolometric and Eddington luminosities. Our analysis shows that SMBH winds are not only a common trait of both AGN classes but also that they are most likely produced by the same physical mechanism. Consequently, we find that SMBH winds do not follow the radio-loudness dichotomy seen in jets. On average, a comparable amount of material accreted by the SMBH is ejected through such winds. The average wind power corresponds to about 3 per cent of the Eddington luminosity, confirming that they can drive AGN feedback. Moreover, the most energetic outflows are found in the most luminous sources. We find a possible positive correlation of the wind energetics, renormalized to the Eddington limit, with respect to $\lambda_{Edd}$, consistent with the correlation found with bolometric luminosity. We also observe a possible positive correlation between the energetics of the outflow and the X-ray radio-loudness parameter. In general, these results suggest an underlying relation between the acceleration mechanisms of accretion disc winds and jets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
